A dual based semismooth Newton method for a class of sparse Tikhonov regularization

It is well known that Tikhonov regularization is one of the most commonly used methods for solving ill-posed problems. One of the most widely applied approaches is based on constructing a new dataset whose sample size is greater than the original one. The enlarged sample size may bring additional computational difficulties. In this paper, we aim to make full use of Tikhonov regularization and develop a dual based semismooth Newton (DSSN) method without destroying the structure of dataset. From the point of view of theory, we will show that \blue{the DSSN method is a globally convergent method with at least R-superlinear rate of convergence.} In the numerical computation aspect, we evaluate the performance of the DSSN method by solving a class of sparse Tikhonov regularization with high-dimensional datasets.

==> 3UCIdata_1.dat <==
\multirow{3}{*}{\parbox[c]{2.3cm}{Leukaemia\\(38,7129)}} & 1e-02  &  (104, 39) &  0.21 $|$ 0.41 $|$  5.42   &  2.23e-13 $|$ 1.21e-13 $|$ 5.31e-07 \\ & 1e-03  &  (422, 105) &  0.16 $|$ 0.38 $|$  5.34   &  1.13e-13 $|$ 1.69e-13 $|$ 4.30e-07 \\ & 1e-04  &  (1924, 423) &  0.24 $|$ 0.44 $|$  5.10   &  3.01e-13 $|$ 2.26e-08 $|$ 4.36e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{duke\\(44,7129)}} & 1e-02  &  (100, 48) &  0.11 $|$ 0.36 $|$  5.83   &  3.29e-13 $|$ 6.62e-14 $|$ 5.82e-07 \\ & 1e-03  &  (387, 102) &  0.14 $|$ 0.42 $|$  5.56   &  5.76e-13 $|$ 1.15e-13 $|$ 5.09e-07 \\ & 1e-04  &  (1872, 388) &  0.28 $|$ 0.51 $|$  6.04   &  4.26e-12 $|$ 3.00e-08 $|$ 5.89e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{colon-cancer\\(62,2000)}} & 1e-02  &  (73, 63) &  0.06 $|$ 0.20 $|$  2.57   &  2.74e-12 $|$ 8.46e-14 $|$ 4.65e-07 \\ & 1e-03  &  (317, 82) &  0.11 $|$ 0.19 $|$  3.59   &  6.55e-12 $|$ 1.34e-13 $|$ 4.86e-07 \\ & 1e-04  &  (1086, 318) &  0.24 $|$ 0.26 $|$  3.19   &  3.81e-11 $|$ 9.15e-13 $|$ 4.56e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{mpg7\\(392,3432)}} & 1e-02  &  (15, 14) &  0.16 $|$ 0.75 $|$  1.95   &  1.00e-08 $|$ 1.23e-12 $|$ 2.43e-07 \\ & 1e-03  &  (78, 51) &  0.17 $|$ 0.57 $|$  7.26   &  4.86e-10 $|$ 3.61e-12 $|$ 6.12e-07 \\ & 1e-04  &  (516, 214) &  0.54 $|$ 0.96 $|$  11.68   &  1.29e-10 $|$ 7.82e-12 $|$ 5.85e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{pyrim5\\(74,201376)}} & 1e-03  &  (422, 166) &  3.41 $|$ 18.24 $|$  152.50   &  2.19e-12 $|$ 1.95e-08 $|$ 5.16e-07 \\ & 1e-04  &  (2677, 610) &  3.62 $|$ 10.43 $|$  270.93   &  9.45e-12 $|$ 1.09e-07 $|$ 6.58e-07 \\ & 1e-05  &  (16306, 2803) &  5.14 $|$ 9.35 $|$  424.01   &  6.28e-11 $|$ 8.49e-08 $|$ 5.31e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{bodyfat7\\(252,116280)}} & 1e-03  &  (12, 3) &  2.39 $|$ 9.02 $|$  28.45   &  3.10e-12 $|$ 8.99e-14 $|$ 4.85e-07 \\ & 1e-04  &  (196, 16) &  2.89 $|$ 11.10 $|$  75.92   &  1.30e-13 $|$ 9.75e-14 $|$ 4.96e-07 \\ & 1e-05  &  (2734, 206) &  3.19 $|$ 12.90 $|$  129.51   &  2.95e-13 $|$ 3.57e-08 $|$ 5.80e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{triazines4\\(186,635376)}} & 1e-01  &  (321, 321) &  76.34 $|$ 478.34 $|$  25.39   &  1.62e-09 $|$ 6.26e-10 $|$ 1.01e-09 \\ & 1e-02  &  (416, 387) &  67.53 $|$ 314.15 $|$  748.72   &  3.85e-09 $|$ 2.89e-09 $|$ 5.19e-07 \\ & 1e-03  &  (1535, 853) &  61.10 $|$ 340.99 $|$  2630.55   &  2.85e-09 $|$ 2.61e-09 $|$ 6.54e-07 \\\hline 

==> 3UCIdata_Grid_1.dat <==
\multirow{3}{*}{\parbox[c]{2.3cm}{Leukaemia\\(38,7129)}} & 1e+02  &  (6685, 1813) &  3.49 $|$ 4.82 $|$  0.38   &  2.21e-09 $|$ 1.29e-08 $|$ 6.44e-07 \\
 & 1e+01  &  (5336, 413) &  1.64 $|$ 3.85 $|$  0.72   &  2.56e-13 $|$ 1.10e-08 $|$ 4.45e-07 \\ 
 & 1e+00  &  (1924, 104) &  0.83 $|$ 3.14 $|$  1.13   &  1.28e-13 $|$ 1.08e-09 $|$ 5.76e-07 \\ 
 & 1e-01  &  (423, 38) &    0.80 $|$ 3.59 $|$  1.66   &  2.65e-13 $|$ 8.62e-10 $|$ 6.54e-07 \\ 
 & 1e-02  &  (105, 34) &    1.76 $|$ 9.22 $|$  2.49   &  3.30e-12 $|$ 1.34e-13 $|$ 6.47e-07 \\
% \hline
% & ~  &  ~ &                5.03 $|$ 19.80 $|$  6.00   &  ~ \\
 \hline 
 \multirow{3}{*}{\parbox[c]{2.3cm}{duke\\(44,7129)}} & 1e+02  &  (6624, 1791) &  4.55 $|$ 5.70 $|$  2.53   &  7.71e-13 $|$ 2.61e-08 $|$ 6.67e-07 \\ & 1e+01  &  (5215, 381) &  1.96 $|$ 3.95 $|$  2.61   &  3.65e-13 $|$ 1.92e-08 $|$ 7.47e-07 \\ & 1e+00  &  (1872, 100) &  1.01 $|$ 3.61 $|$  2.68   &  2.90e-13 $|$ 8.08e-09 $|$ 6.99e-07 \\ & 1e-01  &  (388, 47) &  0.86 $|$ 4.16 $|$  2.77   &  7.86e-13 $|$ 2.11e-13 $|$ 6.32e-07 \\ & 1e-02  &  (102, 44) &  1.66 $|$ 8.93 $|$  2.87   &  5.96e-12 $|$ 9.21e-13 $|$ 5.96e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{colon-cancer\\(62,2000)}} & 1e+02  &  (1918, 988) &  2.83 $|$ 3.43 $|$  2.67   &  5.54e-13 $|$ 5.16e-10 $|$ 4.93e-07 \\ & 1e+01  &  (1792, 288) &  1.59 $|$ 1.95 $|$  2.47   &  1.35e-12 $|$ 2.76e-08 $|$ 5.30e-07 \\ & 1e+00  &  (1086, 73) &  0.83 $|$ 1.39 $|$  2.24   &  3.04e-12 $|$ 3.90e-09 $|$ 5.75e-07 \\ & 1e-01  &  (318, 63) &  0.72 $|$ 1.42 $|$  2.01   &  1.08e-11 $|$ 4.11e-09 $|$ 5.02e-07 \\ & 1e-02  &  (84, 56) &  1.41 $|$ 2.48 $|$  1.86   &  8.68e-11 $|$ 6.75e-13 $|$ 5.15e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{mpg7\\(392,3432)}} & 1e+02  &  (2557, 76) &  1.90 $|$ 4.56 $|$  2.11   &  7.32e-12 $|$ 5.56e-12 $|$ 5.42e-07 \\ & 1e+01  &  (1234, 20) &  1.06 $|$ 4.04 $|$  3.19   &  1.16e-11 $|$ 4.02e-12 $|$ 3.99e-07 \\ & 1e+00  &  (516, 14) &  0.93 $|$ 4.08 $|$  4.40   &  3.38e-10 $|$ 3.08e-12 $|$ 2.50e-07 \\ & 1e-01  &  (214, 14) &  1.04 $|$ 4.76 $|$  6.28   &  1.92e-08 $|$ 2.77e-12 $|$ 3.97e-07 \\ & 1e-02  &  (142, 13) &  1.61 $|$ 6.87 $|$  9.11   &  6.69e-09 $|$ 2.79e-12 $|$ 4.87e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{pyrim5\\(74,201376)}} & 1e+02  &  (143811, 12077) &  69.50 $|$ 121.99 $|$  44.24   &  8.72e-09 $|$ 1.07e-07 $|$ 5.67e-07 \\ & 1e+01  &  (74869, 2021) &  31.26 $|$ 70.58 $|$  109.45   &  3.88e-12 $|$ 7.21e-08 $|$ 6.00e-07 \\ & 1e+00  &  (16306, 422) &  18.93 $|$ 77.04 $|$  159.03   &  3.81e-12 $|$ 5.30e-08 $|$ 5.92e-07 \\ & 1e-01  &  (2803, 166) &  18.26 $|$ 106.93 $|$  201.44   &  7.33e-12 $|$ 1.83e-08 $|$ 5.52e-07 \\ & 1e-02  &  (558, 86) &  25.07 $|$ 402.05 $|$  274.29   &  2.59e-11 $|$ 3.82e-08 $|$ 4.05e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{bodyfat7\\(252,116280)}} & 1e+02  &  (94185, 2345) &  39.44 $|$ 86.42 $|$  249.40   &  1.63e-09 $|$ 1.87e-07 $|$ 3.03e-07 \\ & 1e+01  &  (28754, 142) &  18.83 $|$ 70.91 $|$  198.32   &  6.25e-09 $|$ 4.39e-08 $|$ 4.02e-07 \\ & 1e+00  &  (2734, 11) &  12.53 $|$ 58.21 $|$  163.72   &  2.96e-13 $|$ 7.50e-14 $|$ 4.65e-07 \\ & 1e-01  &  (206, 3) &  10.96 $|$ 56.01 $|$  133.28   &  5.39e-12 $|$ 6.01e-14 $|$ 4.15e-07 \\ & 1e-02  &  (35, 2) &  11.79 $|$ 73.53 $|$  75.97   &  2.44e-10 $|$ 3.52e-14 $|$ 4.44e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{triazines4\\(186,635376)}} & 1e+02  &  (17281, 345) &  145.23 $|$ 826.04 $|$  410.37   &  5.20e-11 $|$ 4.19e-09 $|$ 4.61e-07 \\ & 1e+01  &  (4050, 321) &  96.41 $|$ 623.63 $|$  850.76   &  3.75e-10 $|$ 7.84e-10 $|$ 3.76e-07 \\ & 1e+00  &  (1535, 321) &  119.17 $|$ 801.84 $|$  1535.02   &  3.19e-09 $|$ 1.37e-08 $|$ 3.78e-07 \\ & 1e-01  &  (853, 321) &  190.86 $|$ 1703.73 $|$  2467.18   &  3.34e-08 $|$ 1.19e-07 $|$ 3.95e-07 \\ & 1e-02  &  (653, 321) &  573.12 $|$ 6200.19 $|$  3722.94   &  2.73e-07 $|$ 6.05e-01 $|$ 4.38e-07 \\\hline 


==> 3UCIdata_Grid_10.dat <==
\multirow{3}{*}{\parbox[c]{2.3cm}{Leukaemia\\(38,7129)}} & 1e+02  &  (2411, 1221) &  2.02 $|$ 3.35 $|$  0.42   &  4.96e-09 $|$ 2.25e-09 $|$ 6.44e-07 \\ & 1e+01  &  (2185, 358) &  1.25 $|$ 2.83 $|$  0.76   &  2.05e-13 $|$ 1.18e-08 $|$ 4.45e-07 \\ & 1e+00  &  (1280, 94) &  0.81 $|$ 3.00 $|$  1.20   &  1.24e-13 $|$ 1.73e-08 $|$ 5.76e-07 \\ & 1e-01  &  (370, 44) &  0.74 $|$ 3.25 $|$  1.73   &  3.29e-13 $|$ 3.23e-13 $|$ 6.54e-07 \\ & 1e-02  &  (97, 39) &  1.34 $|$ 7.10 $|$  2.55   &  2.67e-12 $|$ 7.93e-09 $|$ 6.47e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{duke\\(44,7129)}} & 1e+02  &  (2151, 1131) &  2.23 $|$ 3.76 $|$  2.55   &  3.59e-13 $|$ 7.41e-09 $|$ 6.67e-07 \\ & 1e+01  &  (1972, 326) &  1.38 $|$ 3.16 $|$  2.65   &  2.30e-13 $|$ 2.56e-08 $|$ 7.47e-07 \\ & 1e+00  &  (1196, 82) &  0.91 $|$ 3.35 $|$  2.70   &  2.47e-13 $|$ 7.70e-09 $|$ 6.99e-07 \\ & 1e-01  &  (339, 42) &  0.80 $|$ 3.45 $|$  2.79   &  7.48e-13 $|$ 3.81e-09 $|$ 6.32e-07 \\ & 1e-02  &  (85, 39) &  1.34 $|$ 5.92 $|$  2.88   &  9.12e-12 $|$ 1.19e-10 $|$ 5.96e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{colon-cancer\\(62,2000)}} & 1e+02  &  (962, 640) &  1.44 $|$ 1.72 $|$  2.62   &  3.00e-13 $|$ 1.58e-08 $|$ 4.93e-07 \\ & 1e+01  &  (920, 254) &  1.16 $|$ 1.48 $|$  2.41   &  8.66e-13 $|$ 1.57e-08 $|$ 5.30e-07 \\ & 1e+00  &  (716, 92) &  0.76 $|$ 1.26 $|$  2.21   &  2.62e-12 $|$ 1.08e-13 $|$ 5.75e-07 \\ & 1e-01  &  (288, 59) &  0.72 $|$ 1.40 $|$  1.96   &  9.61e-12 $|$ 2.20e-13 $|$ 5.02e-07 \\ & 1e-02  &  (102, 55) &  1.44 $|$ 3.05 $|$  1.84   &  7.32e-11 $|$ 2.84e-13 $|$ 5.15e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{mpg7\\(392,3432)}} & 1e+02  &  (1574, 118) &  2.44 $|$ 5.78 $|$  2.16   &  6.04e-12 $|$ 5.06e-12 $|$ 5.42e-07 \\ & 1e+01  &  (914, 44) &  1.05 $|$ 4.03 $|$  3.24   &  1.44e-11 $|$ 4.16e-12 $|$ 3.99e-07 \\ & 1e+00  &  (384, 24) &  0.95 $|$ 4.38 $|$  4.43   &  3.79e-10 $|$ 3.28e-12 $|$ 2.50e-07 \\ & 1e-01  &  (192, 18) &  1.26 $|$ 5.68 $|$  6.35   &  5.68e-10 $|$ 3.60e-12 $|$ 3.97e-07 \\ & 1e-02  &  (138, 18) &  1.47 $|$ 6.76 $|$  9.17   &  7.13e-09 $|$ 3.15e-12 $|$ 4.87e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{pyrim5\\(74,201376)}} & 1e+02  &  (51298, 9319) &  48.39 $|$ 68.67 $|$  46.37   &  2.62e-10 $|$ 8.13e-08 $|$ 5.67e-07 \\ & 1e+01  &  (38448, 1613) &  23.35 $|$ 61.36 $|$  109.55   &  9.78e-09 $|$ 5.30e-08 $|$ 6.00e-07 \\ & 1e+00  &  (12191, 314) &  15.91 $|$ 65.95 $|$  156.16   &  8.37e-10 $|$ 3.26e-08 $|$ 5.92e-07 \\ & 1e-01  &  (2304, 113) &  15.22 $|$ 87.38 $|$  198.05   &  4.69e-12 $|$ 1.41e-08 $|$ 5.52e-07 \\ & 1e-02  &  (432, 71) &  21.12 $|$ 277.40 $|$  273.67   &  1.49e-11 $|$ 2.81e-08 $|$ 4.05e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{bodyfat7\\(252,116280)}} & 1e+02  &  (32516, 1663) &  31.18 $|$ 69.48 $|$  246.81   &  1.44e-08 $|$ 2.56e-07 $|$ 3.03e-07 \\ & 1e+01  &  (21871, 40) &  17.24 $|$ 61.82 $|$  197.70   &  4.87e-09 $|$ 5.42e-08 $|$ 4.02e-07 \\ & 1e+00  &  (6901, 11) &  11.15 $|$ 47.65 $|$  166.11   &  6.37e-11 $|$ 2.40e-09 $|$ 4.65e-07 \\ & 1e-01  &  (647, 4) &  10.30 $|$ 49.04 $|$  136.25   &  1.65e-11 $|$ 1.51e-09 $|$ 4.15e-07 \\ & 1e-02  &  (79, 4) &  12.75 $|$ 80.49 $|$  76.14   &  8.29e-10 $|$ 5.11e-14 $|$ 4.44e-07 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{triazines4\\(186,635376)}} & 1e+02  &  (10693, 365) &  120.18 $|$ 777.57 $|$  339.96   &  4.84e-11 $|$ 9.17e-09 $|$ 3.26e-07 \\ & 1e+01  &  (2820, 295) &  84.64 $|$ 628.79 $|$  794.10   &  3.60e-10 $|$ 5.90e-10 $|$ 3.41e-07 \\ & 1e+00  &  (1038, 269) &  102.36 $|$ 744.39 $|$  1467.49   &  2.85e-09 $|$ 5.33e-09 $|$ 3.51e-07 \\ & 1e-01  &  (699, 269) &  162.18 $|$ 1130.99 $|$  2402.53   &  3.19e-08 $|$ 1.22e-07 $|$ 4.01e-07 \\ & 1e-02  &  (619, 269) &  429.82 $|$ 5042.79 $|$  3642.41   &  2.58e-07 $|$ 3.46e-01 $|$ 4.38e-07 \\\hline 

==> UCIdata_1.dat <==
\multirow{3}{*}{\parbox[c]{2.3cm}{Leukaemia\\(38,7129)}} & 1e-02  &  (104, 38) &  1.58 $|$ 0.25   &  2.96e-14 $|$ 1.42e-13 \\ & 1e-03  &  (422, 105) &  1.92 $|$ 0.40   &  1.92e-08 $|$ 1.24e-13 \\ & 1e-04  &  (1924, 423) &  2.14 $|$ 1.03   &  3.92e-08 $|$ 3.46e-09 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{duke\\(44,7129)}} & 1e-02  &  (100, 48) &  1.47 $|$ 0.24   &  3.24e-14 $|$ 1.98e-13 \\ & 1e-03  &  (387, 102) &  2.00 $|$ 0.49   &  9.09e-09 $|$ 5.90e-13 \\ & 1e-04  &  (1872, 388) &  2.51 $|$ 1.29   &  4.34e-08 $|$ 4.97e-12 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{colon-cancer\\(62,2000)}} & 1e-02  &  (73, 63) &  0.34 $|$ 0.16   &  2.79e-14 $|$ 8.27e-13 \\ & 1e-03  &  (317, 82) &  0.60 $|$ 0.38   &  6.43e-09 $|$ 6.78e-12 \\ & 1e-04  &  (1086, 318) &  1.18 $|$ 1.08   &  1.23e-08 $|$ 3.48e-11 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{mpg7\\(392,3432)}} & 1e-02  &  (15, 14) &  1.87 $|$ 0.31   &  1.31e-12 $|$ 3.67e-10 \\ & 1e-03  &  (78, 51) &  2.10 $|$ 0.42   &  2.28e-12 $|$ 5.24e-10 \\ & 1e-04  &  (516, 214) &  3.65 $|$ 1.66   &  6.48e-12 $|$ 1.43e-10 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{pyrim5\\(74,201376)}} & 1e-03  &  (422, 166) &  53.88 $|$ 8.10   &  1.26e-08 $|$ 1.93e-12 \\ & 1e-04  &  (2677, 610) &  45.71 $|$ 10.67   &  8.02e-08 $|$ 1.08e-11 \\ & 1e-05  &  (16306, 2803) &  50.26 $|$ 25.25   &  7.31e-08 $|$ 2.07e-08 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{bodyfat7\\(252,116280)}} & 1e-03  &  (12, 3) &  37.10 $|$ 6.05   &  4.51e-14 $|$ 4.00e-12 \\ & 1e-04  &  (196, 16) &  53.32 $|$ 8.22   &  9.24e-09 $|$ 6.58e-13 \\ & 1e-05  &  (2734, 206) &  56.43 $|$ 12.10   &  1.07e-07 $|$ 9.99e-09 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{triazines4\\(186,635376)}} & 1e-01  &  (321, 321) &  757.96 $|$ 109.32   &  1.13e-10 $|$ 1.70e-09 \\ & 1e-02  &  (416, 387) &  569.93 $|$ 107.26   &  1.10e-09 $|$ 7.55e-10 \\ & 1e-03  &  (1535, 853) &  713.25 $|$ 117.44   &  3.16e-08 $|$ 1.87e-09 \\\hline 

==> UCIdata_10.dat <==
\multirow{3}{*}{\parbox[c]{2.3cm}{Leukaemia\\(38,7129)}} & 1e-02  &  (94, 44) &  1.03 $|$ 0.15   &  2.69e-14 $|$ 1.39e-13 \\ & 1e-03  &  (369, 97) &  1.47 $|$ 0.33   &  1.72e-08 $|$ 1.24e-13 \\ & 1e-04  &  (1280, 370) &  1.58 $|$ 0.64   &  3.76e-08 $|$ 2.60e-13 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{duke\\(44,7129)}} & 1e-02  &  (82, 42) &  1.07 $|$ 0.17   &  2.53e-14 $|$ 1.50e-13 \\ & 1e-03  &  (337, 84) &  1.55 $|$ 0.32   &  9.66e-14 $|$ 4.75e-13 \\ & 1e-04  &  (1196, 339) &  1.85 $|$ 0.73   &  3.48e-08 $|$ 2.93e-12 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{colon-cancer\\(62,2000)}} & 1e-02  &  (92, 59) &  0.29 $|$ 0.14   &  3.13e-14 $|$ 9.78e-13 \\ & 1e-03  &  (285, 100) &  0.47 $|$ 0.31   &  1.27e-13 $|$ 6.40e-12 \\ & 1e-04  &  (716, 288) &  0.77 $|$ 0.63   &  1.09e-08 $|$ 2.64e-11 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{mpg7\\(392,3432)}} & 1e-02  &  (26, 19) &  1.61 $|$ 0.24   &  1.36e-12 $|$ 3.15e-10 \\ & 1e-03  &  (69, 51) &  1.64 $|$ 0.29   &  2.13e-12 $|$ 9.44e-10 \\ & 1e-04  &  (384, 192) &  2.91 $|$ 0.96   &  4.88e-12 $|$ 1.16e-10 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{pyrim5\\(74,201376)}} & 1e-03  &  (314, 113) &  41.74 $|$ 5.57   &  9.68e-09 $|$ 1.25e-12 \\ & 1e-04  &  (2161, 433) &  42.30 $|$ 7.95   &  5.80e-08 $|$ 4.95e-12 \\ & 1e-05  &  (12191, 2304) &  47.28 $|$ 19.12   &  4.90e-08 $|$ 2.25e-08 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{bodyfat7\\(252,116280)}} & 1e-03  &  (11, 4) &  33.68 $|$ 5.06   &  4.17e-14 $|$ 3.00e-12 \\ & 1e-04  &  (199, 14) &  54.26 $|$ 7.61   &  5.60e-09 $|$ 1.63e-12 \\ & 1e-05  &  (6901, 647) &  60.62 $|$ 15.01   &  6.78e-08 $|$ 7.48e-08 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{triazines4\\(186,635376)}} & 1e-01  &  (269, 269) &  745.92 $|$ 106.51   &  6.43e-12 $|$ 1.28e-09 \\ & 1e-02  &  (439, 409) &  532.64 $|$ 94.63   &  6.60e-09 $|$ 5.66e-10 \\ & 1e-03  &  (1038, 699) &  487.09 $|$ 93.09   &  1.48e-09 $|$ 1.72e-09 \\\hline 

==> UCIdata_Grid_1.dat <==
\multirow{3}{*}{\parbox[c]{2.3cm}{Leukaemia\\(38,7129)}} & 1e+02  &  (6685, 1813) &  2.99 $|$ 2.19  &  1.29e-08 $|$ 2.21e-09 \\ & 1e+01  &  (5336, 413) &  2.59 $|$ 0.94  &  1.10e-08 $|$ 2.56e-13 \\ & 1e+00  &  (1924, 104) &  2.22 $|$ 0.42  &  1.08e-09 $|$ 1.28e-13 \\ & 1e-01  &  (423, 38) &  2.64 $|$ 0.35  &  8.62e-10 $|$ 2.65e-13 \\ & 1e-02  &  (105, 34) &  5.99 $|$ 0.74  &  1.34e-13 $|$ 3.30e-12 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{duke\\(44,7129)}} & 1e+02  &  (6624, 1791) &  3.43 $|$ 2.73  &  2.61e-08 $|$ 7.71e-13 \\ & 1e+01  &  (5215, 381) &  2.51 $|$ 1.06  &  1.92e-08 $|$ 3.65e-13 \\ & 1e+00  &  (1872, 100) &  2.57 $|$ 0.52  &  8.08e-09 $|$ 2.90e-13 \\ & 1e-01  &  (388, 47) &  3.00 $|$ 0.41  &  2.11e-13 $|$ 7.86e-13 \\ & 1e-02  &  (102, 44) &  5.80 $|$ 0.70  &  9.21e-13 $|$ 5.96e-12 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{colon-cancer\\(62,2000)}} & 1e+02  &  (1918, 988) &  1.59 $|$ 1.45  &  5.16e-10 $|$ 5.54e-13 \\ & 1e+01  &  (1792, 288) &  0.99 $|$ 0.83  &  2.76e-08 $|$ 1.35e-12 \\ & 1e+00  &  (1086, 73) &  0.69 $|$ 0.42  &  3.90e-09 $|$ 3.04e-12 \\ & 1e-01  &  (318, 63) &  0.71 $|$ 0.38  &  4.11e-09 $|$ 1.08e-11 \\ & 1e-02  &  (84, 56) &  1.17 $|$ 0.73  &  6.75e-13 $|$ 8.68e-11 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{mpg7\\(392,3432)}} & 1e+02  &  (2557, 76) &  3.16 $|$ 1.08  &  5.16e-12 $|$ 7.12e-12 \\ & 1e+01  &  (1234, 20) &  2.80 $|$ 0.60  &  3.70e-12 $|$ 1.11e-11 \\ & 1e+00  &  (516, 14) &  2.98 $|$ 0.52  &  3.21e-12 $|$ 2.44e-10 \\ & 1e-01  &  (214, 14) &  3.47 $|$ 0.55  &  2.92e-12 $|$ 1.89e-08 \\ & 1e-02  &  (142, 13) &  4.84 $|$ 0.82  &  2.83e-12 $|$ 1.31e-08 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{pyrim5\\(74,201376)}} & 1e+02  &  (143811, 12077) &  137.86 $|$ 78.61  &  1.07e-07 $|$ 8.72e-09 \\ & 1e+01  &  (74869, 2021) &  77.34 $|$ 28.87  &  7.21e-08 $|$ 3.88e-12 \\ & 1e+00  &  (16306, 422) &  80.77 $|$ 14.90  &  5.30e-08 $|$ 3.81e-12 \\ & 1e-01  &  (2803, 166) &  111.98 $|$ 13.44  &  1.83e-08 $|$ 7.33e-12 \\ & 1e-02  &  (558, 86) &  400.42 $|$ 18.28  &  3.82e-08 $|$ 2.59e-11 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{bodyfat7\\(252,116280)}} & 1e+02  &  (94185, 2345) &  95.29 $|$ 35.56  &  1.87e-07 $|$ 1.63e-09 \\ & 1e+01  &  (28754, 142) &  82.69 $|$ 15.94  &  4.39e-08 $|$ 6.25e-09 \\ & 1e+00  &  (2734, 11) &  67.67 $|$ 9.54  &  7.26e-14 $|$ 3.27e-13 \\ & 1e-01  &  (206, 3) &  62.63 $|$ 7.92  &  5.73e-14 $|$ 6.26e-12 \\ & 1e-02  &  (35, 2) &  79.87 $|$ 8.68  &  3.37e-14 $|$ 2.95e-10 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{triazines4\\(186,635376)}} & 1e+02  &  (17281, 345) &  1022.60 $|$ 155.90  &  4.19e-09 $|$ 5.20e-11 \\ & 1e+01  &  (4050, 321) &  757.65 $|$ 96.41  &  7.84e-10 $|$ 3.75e-10 \\ & 1e+00  &  (1535, 321) &  978.52 $|$ 120.03  &  1.37e-08 $|$ 3.19e-09 \\ & 1e-01  &  (853, 321) &  2149.22 $|$ 197.78  &  1.19e-07 $|$ 3.34e-08 \\ & 1e-02  &  (653, 321) &  7678.75 $|$ 570.70  &  6.05e-01 $|$ 2.73e-07 \\\hline 

==> UCIdata_Grid_10.dat <==
\multirow{3}{*}{\parbox[c]{2.3cm}{Leukaemia\\(38,7129)}} & 1e+02  &  (2411, 1221) &  2.79 $|$ 1.40  &  2.25e-09 $|$ 4.96e-09 \\ & 1e+01  &  (2185, 358) &  2.73 $|$ 0.87  &  1.18e-08 $|$ 2.05e-13 \\ & 1e+00  &  (1280, 94) &  2.96 $|$ 0.55  &  1.73e-08 $|$ 1.24e-13 \\ & 1e-01  &  (370, 44) &  3.53 $|$ 0.46  &  3.23e-13 $|$ 3.29e-13 \\ & 1e-02  &  (97, 39) &  6.91 $|$ 0.79  &  7.93e-09 $|$ 2.67e-12 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{duke\\(44,7129)}} & 1e+02  &  (2151, 1131) &  3.28 $|$ 1.72  &  7.41e-09 $|$ 3.59e-13 \\ & 1e+01  &  (1972, 326) &  3.09 $|$ 1.11  &  2.56e-08 $|$ 2.30e-13 \\ & 1e+00  &  (1196, 82) &  3.61 $|$ 0.68  &  7.70e-09 $|$ 2.47e-13 \\ & 1e-01  &  (339, 42) &  3.72 $|$ 0.54  &  3.81e-09 $|$ 7.48e-13 \\ & 1e-02  &  (85, 39) &  5.85 $|$ 0.83  &  1.19e-10 $|$ 9.12e-12 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{colon-cancer\\(62,2000)}} & 1e+02  &  (962, 640) &  1.12 $|$ 1.02  &  1.58e-08 $|$ 3.00e-13 \\ & 1e+01  &  (920, 254) &  1.00 $|$ 0.78  &  1.57e-08 $|$ 8.66e-13 \\ & 1e+00  &  (716, 92) &  0.89 $|$ 0.49  &  1.08e-13 $|$ 2.62e-12 \\ & 1e-01  &  (288, 59) &  1.02 $|$ 0.46  &  2.20e-13 $|$ 9.61e-12 \\ & 1e-02  &  (102, 55) &  1.97 $|$ 0.85  &  2.84e-13 $|$ 7.32e-11 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{mpg7\\(392,3432)}} & 1e+02  &  (1574, 118) &  5.43 $|$ 1.95  &  4.64e-12 $|$ 5.70e-12 \\ & 1e+01  &  (914, 44) &  4.04 $|$ 0.88  &  4.03e-12 $|$ 1.58e-11 \\ & 1e+00  &  (384, 24) &  4.64 $|$ 0.83  &  3.62e-12 $|$ 3.54e-10 \\ & 1e-01  &  (192, 18) &  5.93 $|$ 1.06  &  3.34e-12 $|$ 6.39e-10 \\ & 1e-02  &  (138, 18) &  6.95 $|$ 1.23  &  3.28e-12 $|$ 9.39e-09 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{pyrim5\\(74,201376)}} & 1e+02  &  (51298, 9319) &  78.46 $|$ 52.21  &  8.13e-08 $|$ 2.62e-10 \\ & 1e+01  &  (38448, 1613) &  69.98 $|$ 22.74  &  5.30e-08 $|$ 9.78e-09 \\ & 1e+00  &  (12191, 314) &  76.34 $|$ 15.20  &  3.26e-08 $|$ 8.37e-10 \\ & 1e-01  &  (2304, 113) &  104.40 $|$ 14.92  &  1.41e-08 $|$ 4.69e-12 \\ & 1e-02  &  (432, 71) &  328.09 $|$ 22.35  &  2.81e-08 $|$ 1.49e-11 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{bodyfat7\\(252,116280)}} & 1e+02  &  (32516, 1663) &  79.46 $|$ 30.06  &  2.56e-07 $|$ 1.44e-08 \\ & 1e+01  &  (21871, 40) &  72.36 $|$ 16.28  &  5.42e-08 $|$ 4.87e-09 \\ & 1e+00  &  (6901, 11) &  55.50 $|$ 10.44  &  2.40e-09 $|$ 6.37e-11 \\ & 1e-01  &  (647, 4) &  57.23 $|$ 9.67  &  1.51e-09 $|$ 1.81e-11 \\ & 1e-02  &  (79, 4) &  92.08 $|$ 12.05  &  5.20e-14 $|$ 8.07e-10 \\\hline \multirow{3}{*}{\parbox[c]{2.3cm}{triazines4\\(186,635376)}} & 1e+02  &  (10693, 365) &  953.57 $|$ 134.71  &  9.17e-09 $|$ 4.84e-11 \\ & 1e+01  &  (2820, 295) &  764.55 $|$ 90.65  &  5.90e-10 $|$ 3.60e-10 \\ & 1e+00  &  (1038, 269) &  930.33 $|$ 111.89  &  5.33e-09 $|$ 2.85e-09 \\ & 1e-01  &  (699, 269) &  1399.66 $|$ 170.56  &  1.22e-07 $|$ 3.19e-08 \\ & 1e-02  &  (619, 269) &  6197.73 $|$ 442.13  &  3.46e-01 $|$ 2.58e-07 \\\hline 
